Regularized Contextual Bandits

We consider the stochastic contextual bandit problem with additional regularization. The motivation comes from problems where the policy of the agent must be close to some baseline policy which is known to perform well on the task. To tackle this problem we use a nonparametric model and propose an algorithm splitting the context space into bins, and solving simultaneously - and independently - regularized multi-armed bandit instances on each bin. We derive slow and fast rates of convergence, depending on the unknown complexity of the problem. We also consider a new relevant margin condition to get problem-independent convergence rates, ending up in intermediate convergence rates interpolating between the aforementioned slow and fast rates.

==> file_0.30.csv <==
0,1000.0,55.564840999995546,0.17389911362368282
1,2000.0,95.40248652226319,0.1802050997670986
2,3000.0,130.6661784156189,0.18424077932011443
3,4000.0,157.0161182997346,0.18012822496090974
4,5000.0,190.03509270684037,0.18588963756832858
5,6000.0,214.11207267483215,0.18393964865158252
6,7000.0,239.92943448502288,0.18473744191808036
7,8000.0,263.90449235198395,0.18484059233714334
8,9000.0,287.3310833072909,0.18514918294788482
9,10000.0,306.961572765282,0.1836019338950281
10,11000.0,330.37872274013273,0.18474878323645733
11,12000.0,352.13082569083366,0.18519286397922627
12,13000.0,375.4039577802812,0.18660735396789077
13,14000.0,394.94103098293243,0.18634100554952862
14,15000.0,414.7557488993423,0.1864215547085919
15,16000.0,425.9208583560226,0.1829514377688314
16,17000.0,456.4613925557984,0.18789787418892365
17,18000.0,465.3471021544623,0.18402397126966752
18,19000.0,496.8022480189543,0.18915282287529955
19,20000.0,509.0241457248691,0.1869620736897258
20,21000.0,529.1266215081477,0.18781517892738958
21,22000.0,548.3965461931361,0.18841683232781553
22,23000.0,559.7780857885549,0.1864362274982448
23,24000.0,583.0387509329358,0.188487405449432
24,25000.0,605.3943293080291,0.19020726504374558
25,26000.0,605.05891259759,0.18496156392032667
26,27000.0,633.0023983142884,0.1884682442693337
27,28000.0,644.6392010415996,0.18711958851712382
28,29000.0,662.5855575544173,0.18767448099658446
29,30000.0,680.6416364160709,0.18828113998994525
30,31000.0,694.5773330133295,0.18779077670604405
31,32000.0,716.9154165081997,0.18958565637757327
32,33000.0,727.2697325658229,0.1882416906687345
33,34000.0,745.3306386683928,0.18894391585955844
34,35000.0,759.2704116614251,0.1886290433740686
35,36000.0,787.5062961472194,0.19184204387626677
36,37000.0,792.033834506666,0.18929839655517983
37,38000.0,804.2403094678629,0.1886798856236675
38,39000.0,820.8880386456427,0.18913492358963704
39,40000.0,828.9818696529344,0.18766425733383874
40,41000.0,840.4369273504142,0.1870170148159855
41,42000.0,861.0475758345317,0.18841873841908194
42,43000.0,874.9615988159546,0.1883561406819677
43,44000.0,896.149128765461,0.1898584057299595
44,45000.0,894.0077713699563,0.18646917134830865
45,46000.0,925.7282656843626,0.19015859852127368
46,47000.0,935.3690768108614,0.1892893293011389
47,48000.0,957.2442262079666,0.19090374540083654
48,49000.0,970.6086762633307,0.19081679764235257
49,50000.0,982.3979126799783,0.19044404939249357
50,51000.0,990.0310488969039,0.18930325705235065
51,52000.0,997.7110303740966,0.18821764670840807
52,53000.0,1018.235879273978,0.18956701590393663
53,54000.0,1027.7932991322025,0.18888055958144997
54,55000.0,1051.1278469347242,0.19072534795645568
55,56000.0,1058.5671964731569,0.18968946727054337
56,57000.0,1075.723349137763,0.19041196301088387
57,58000.0,1079.212371250059,0.18873956473889317
58,59000.0,1102.11552964476,0.19047408203296323
59,60000.0,1109.5047211012002,0.18952998872097757
60,61000.0,1115.745850323664,0.18842497173461492
61,62000.0,1145.4459789942,0.19127306174510833
62,63000.0,1153.2153624167058,0.19044721826652852
63,64000.0,1139.3612570079938,0.1861174849420181
64,65000.0,1178.1328164527242,0.19039502943457665
65,66000.0,1185.016910920284,0.18949308401611165
66,67000.0,1213.6212554720298,0.1920565482068211
67,68000.0,1213.9415953179098,0.19014655345281012
68,69000.0,1219.603196529355,0.1891122001345333
69,70000.0,1243.7649447092651,0.19094722163105704
70,71000.0,1243.2149428971516,0.18899798966247208
71,72000.0,1260.794430387648,0.18982409152500573
72,73000.0,1273.044207041723,0.18984759701438605
73,74000.0,1290.7627921121018,0.19068630994152053
74,75000.0,1299.1652024260052,0.19015347447807854
75,76000.0,1312.644469944963,0.1903740220959067
76,77000.0,1322.5577773686061,0.19008523099018593
77,78000.0,1333.2147544335883,0.18991448186580281
78,79000.0,1358.9825807445845,0.19188715573608361
79,80000.0,1368.9993439451775,0.1916274999404416
80,81000.0,1377.230306777688,0.1911309706503498
81,82000.0,1384.3025635530544,0.19048973326324573
82,83000.0,1405.8263262046687,0.19183741323438758
83,84000.0,1392.644936661527,0.18847210314755503
84,85000.0,1418.6364617896713,0.19042577276641337
85,86000.0,1441.2043937178153,0.19189780898594366
86,87000.0,1435.897305912972,0.1896699673206854
87,88000.0,1434.041712351172,0.18793501497394743
88,89000.0,1478.0776677470062,0.19219982008287062
89,90000.0,1474.674598274148,0.19028296870887612
90,91000.0,1488.9058305657986,0.19065855356994868
91,92000.0,1506.9709480510678,0.19152074128735846
92,93000.0,1515.0043233543822,0.1911095588745708
93,94000.0,1522.4599812797692,0.19063691101318772
94,95000.0,1540.5465686673006,0.1914973319641967
95,96000.0,1554.8694399177505,0.1918854812326188
96,97000.0,1545.2609467473255,0.18934032207457674
97,98000.0,1571.5249911714993,0.191199959877914
98,99000.0,1580.8379558774243,0.1909899672208864


==> file_0.50.csv <==
0,1000.0,41.43862959391078,0.1897004849484553
1,2000.0,65.69974847922009,0.1932785014491886
2,3000.0,83.82732956435112,0.191156680187617
3,4000.0,104.29025620417053,0.19881406651650343
4,5000.0,121.83926021056547,0.20230459770824472
5,6000.0,132.16597864733237,0.19613225528532502
6,7000.0,150.55785871499106,0.2032503504440327
7,8000.0,163.39772269576991,0.203271622179456
8,9000.0,179.41271436129006,0.20770787983719566
9,10000.0,186.99724292622622,0.20302967683495482
10,11000.0,200.81068463093496,0.205751843195699
11,12000.0,211.85039254830838,0.20589697165545054
12,13000.0,227.54001885549198,0.21067457068460296
13,14000.0,233.3848403242178,0.20660947153348103
14,15000.0,242.44171556807956,0.20586193454680077
15,16000.0,264.1743648088126,0.21574457790927437
16,17000.0,267.5934328363954,0.2106923881733845
17,18000.0,276.00912844180965,0.2099636564156347
18,19000.0,279.294927917143,0.20566163401872628
19,20000.0,295.452492337223,0.21095241422968888
20,21000.0,298.3202757194893,0.20684767224892056
21,22000.0,312.3138466246394,0.21058727066620136
22,23000.0,323.9424602668802,0.21268149607554696
23,24000.0,335.99587323785494,0.21503917159553593
24,25000.0,340.01624927898285,0.2123560694889634
25,26000.0,343.75281266637165,0.20970839262112434
26,27000.0,361.41007651528076,0.21555856517577407
27,28000.0,372.4164118495813,0.21734594627002418
28,29000.0,371.2449762964816,0.2121668828335721
29,30000.0,377.6816690743042,0.21151965722035687
30,31000.0,403.9130996511482,0.2218264720099374
31,32000.0,399.62614932501697,0.21535450790341507
32,33000.0,408.13096462639754,0.21593908687737332
33,34000.0,414.518171020871,0.2154509742519325
34,35000.0,408.6973499871129,0.20878884164580916
35,36000.0,434.41881301060596,0.21823737820408529
36,37000.0,443.8495716879749,0.21936835623735493
37,38000.0,439.5979115708962,0.2138470070006662
38,39000.0,451.9027471213442,0.21646295600876658
39,40000.0,450.5845033435286,0.2126073582286624
40,41000.0,471.23445143902916,0.2191120749311494
41,42000.0,477.31863988571456,0.21878661489773776
42,43000.0,474.76317474586887,0.2145956420122344
43,44000.0,476.5867265985249,0.2124999792107252
44,45000.0,483.21318418493473,0.21260033391168628
45,46000.0,495.01754608918054,0.21497260945382385
46,47000.0,504.80521151902536,0.21644486233359586
47,48000.0,509.41656028651926,0.21571270734356637
48,49000.0,518.2625195786438,0.21679290953438832
49,50000.0,524.5066549847817,0.2167941901151303
50,51000.0,529.487596559293,0.21630084273614994
51,52000.0,528.4534556790959,0.21341025136748554
52,53000.0,551.2762951818452,0.22013061396221717
53,54000.0,552.9436627458919,0.21836721908024978
54,55000.0,561.72090013814,0.21943807179209518
55,56000.0,565.4952934106325,0.2185704185364362
56,57000.0,571.2255819884748,0.2184862516830982
57,58000.0,569.6145149326595,0.21564120868146383
58,59000.0,592.2218923865105,0.22194574218425792
59,60000.0,594.1893403909444,0.22048225877570488
60,61000.0,598.9081835568463,0.22007350673747125
61,62000.0,601.1204317060431,0.21877497847508923
62,63000.0,606.488637098687,0.2186528475516708
63,64000.0,599.6074128365033,0.2141713075373092
64,65000.0,630.4985711629639,0.2231534966118067
65,66000.0,636.556222878527,0.22327657826116024
66,67000.0,631.3370561884789,0.21948969842323432
67,68000.0,644.2835658276794,0.22204154722642747
68,69000.0,637.3635432077119,0.2177734375153125
69,70000.0,645.827785060716,0.2188010729725176
70,71000.0,645.6668876522924,0.21692482134064636
71,72000.0,648.4756729387909,0.21607967529811706
72,73000.0,670.1677726729614,0.22149978998210476
73,74000.0,671.6361695739696,0.22021255969407236
74,75000.0,681.5274077732997,0.22169552542872673
75,76000.0,687.9234190809705,0.22203701909794965
76,77000.0,689.7741074927437,0.22092698098013813
77,78000.0,690.0008876435293,0.21932685572372254
78,79000.0,685.7752635412954,0.21635496539453708
79,80000.0,704.2382894905218,0.2205408722145557
80,81000.0,711.2496100119425,0.2211140672941926
81,82000.0,711.0883847514292,0.2194735909865608
82,83000.0,718.8112853620554,0.22028069336976885
83,84000.0,726.3361825290636,0.22102412042153463
84,85000.0,730.4829643002354,0.22074415476957468
85,86000.0,723.6715266149006,0.21718686375135218
86,87000.0,736.5593951663334,0.2195572467069335
87,88000.0,751.375396378583,0.2224739091867712
88,89000.0,754.8783272372413,0.22203149732611968
89,90000.0,767.0932512788802,0.22414752978610542
90,91000.0,752.1814573040326,0.2183677528212662
91,92000.0,769.7470577213493,0.22203693590426563
92,93000.0,771.0929131355379,0.2210170332549073
93,94000.0,766.6942586190063,0.21838005496038557
94,95000.0,771.0336517368537,0.2182554331928717
95,96000.0,796.0900213507985,0.2239667295769122
96,97000.0,796.0012345057426,0.22258336116453104
97,98000.0,805.6075269882973,0.22391724765032942
98,99000.0,805.633342976442,0.2225939876059155


==> file_0.70.csv <==
0,1000.0,33.82529439223693,0.1995331924292085
1,2000.0,53.45105766844501,0.21127646370607264
2,3000.0,65.10713451107539,0.204559638252259
3,4000.0,81.54650617003426,0.21809847397560211
4,5000.0,91.09459613010304,0.21523316810724952
5,6000.0,103.09226124141745,0.22025148460818617
6,7000.0,113.51072383212986,0.22281055084389365
7,8000.0,124.64647213454523,0.22742115886792064
8,9000.0,135.07736264695677,0.23111211186377684
9,10000.0,142.26830756911414,0.22985460294433144
10,11000.0,147.9720171212883,0.2270186023068468
11,12000.0,152.9329027530161,0.22383187861043694
12,13000.0,158.01609376262022,0.22148208138274772
13,14000.0,171.41524347090677,0.23084898036500318
14,15000.0,177.64514800513808,0.2305147454542217
15,16000.0,180.0356297023911,0.22565028175976007
16,17000.0,186.78772077716084,0.22661680053263636
17,18000.0,192.19249505473772,0.22613752644631774
18,19000.0,208.75516928438662,0.23861703447758778
19,20000.0,211.74843579978247,0.235489488251909
20,21000.0,214.28360497214803,0.23217814501435716
21,22000.0,222.07299157839887,0.23471844130900116
22,23000.0,224.95660498407682,0.2321982045140438
23,24000.0,229.2499427637278,0.23132648049819304
24,25000.0,235.65609846434555,0.23268114468546364
25,26000.0,253.12595077683454,0.2447729222727895
26,27000.0,255.91445945835096,0.2425574679503487
27,28000.0,256.8085457633313,0.23875125624332436
28,29000.0,260.7406347785351,0.23793677095326657
29,30000.0,264.6899761465801,0.23723931922997
30,31000.0,268.5585420651642,0.23656233172343102
31,32000.0,272.45555637837793,0.23599569414008156
32,33000.0,273.32987402861886,0.2329305355734811
33,34000.0,281.3139008738308,0.2359808256667023
34,35000.0,297.2697688009784,0.2455755505637935
35,36000.0,297.7742811740099,0.24236032779893077
36,37000.0,304.522252672811,0.24429459574595938
37,38000.0,306.0424085175513,0.24208489499842684
38,39000.0,307.5255581909033,0.2399497788368416
39,40000.0,310.9700096069548,0.2394220906919147
40,41000.0,309.68393303434135,0.23535141160680403
41,42000.0,315.1765719432966,0.2365065771447024
42,43000.0,314.7663744846392,0.23329257999527303
43,44000.0,320.4532697409065,0.23465326105335313
44,45000.0,336.19622725322716,0.24329001362894784
45,46000.0,343.2119073723749,0.24551513884621276
46,47000.0,341.87700295320406,0.2418133227889906
47,48000.0,351.14624484987866,0.2456393937935731
48,49000.0,344.3988358302004,0.2383264104862774
49,50000.0,349.2678196146304,0.23914775936218702
50,51000.0,359.5156058443502,0.24362149289116022
51,52000.0,360.13572880018296,0.24157021795992922
52,53000.0,355.838830431648,0.23631736242767373
53,54000.0,366.1655411094743,0.2408060624053734
54,55000.0,365.60257108201796,0.2381366924949091
55,56000.0,366.40346982543076,0.23641790780470562
56,57000.0,385.99876498038515,0.24676540101080519
57,58000.0,393.3048980854117,0.2491589634854525
58,59000.0,388.63112624552264,0.2440070288020602
59,60000.0,394.40331032294154,0.24546487305371611
60,61000.0,400.81031997469074,0.24730674991547355
61,62000.0,397.7677677609436,0.24335319727536242
62,63000.0,400.4578224048886,0.24295998584249498
63,64000.0,402.2318259862509,0.24203774798374103
64,65000.0,402.79063421267676,0.24042028679754127
65,66000.0,399.2051386107375,0.23638917156672987
66,67000.0,408.22056916740553,0.23983856776538587
67,68000.0,410.3512441366952,0.23923458464481268
68,69000.0,415.3634633868335,0.24032029205669372
69,70000.0,418.49896625354813,0.24032497463141117
70,71000.0,436.66159991589063,0.24890803477310533
71,72000.0,429.97528592884646,0.243317032847743
72,73000.0,442.21586668870987,0.24845221536413817
73,74000.0,445.2219808347762,0.24837500827761552
74,75000.0,442.43095636583763,0.2450990262558717
75,76000.0,442.3626957259987,0.24337741315048234
76,77000.0,453.1065880270542,0.24759831177741842
77,78000.0,452.4223100781219,0.24557018482176865
78,79000.0,458.25718597154054,0.24709446967520673
79,80000.0,453.05384474765896,0.24269594172229556
80,81000.0,456.2192603141326,0.242818165246226
81,82000.0,457.64791086854933,0.2420298464069657
82,83000.0,465.4332965548743,0.24460139914928353
83,84000.0,461.70192977271927,0.24113517199672752
84,85000.0,464.40353015104824,0.24105953083668563
85,86000.0,492.8619763538843,0.2542821078793639
86,87000.0,488.81463192591605,0.2506844578574668
87,88000.0,489.78239273620534,0.2496947527375665
88,89000.0,493.22501146104673,0.24997926993711855
89,90000.0,495.819773235082,0.24984137132915238
90,91000.0,493.3997561771932,0.24720050753508874
91,92000.0,501.8173968732796,0.2499963897947723
92,93000.0,502.3793472988256,0.24887683452467058
93,94000.0,501.08427683669055,0.2468622242399182
94,95000.0,503.10703202368063,0.24650250709896432
95,96000.0,510.2057189142646,0.24862726005756963
96,97000.0,506.05458885590747,0.2452833697069952
97,98000.0,513.0287252768519,0.2473455297585978
98,99000.0,512.222280288578,0.24566106367276208


==> file_0.90.csv <==
0,1000.0,35.12658477849514,0.24834753685907276
1,2000.0,47.872777241730425,0.23367293828216434
2,3000.0,61.24515710399198,0.2419261273486056
3,4000.0,71.53961144677633,0.2436829807323979
4,5000.0,80.85219738369695,0.24577381678487126
5,6000.0,91.34229663942544,0.25316870197168784
6,7000.0,96.85283927715489,0.24838956594850473
7,8000.0,106.75050561488624,0.25604771583641156
8,9000.0,114.6435974096639,0.2592755935598352
9,10000.0,118.62333990157661,0.25457497037816956
10,11000.0,126.82094823478879,0.2596001524080567
11,12000.0,130.89308861383412,0.2566480409934765
12,13000.0,135.15945018117907,0.25475010235546364
13,14000.0,144.8320935156863,0.2632005880796355
14,15000.0,149.8187641181264,0.26318814828891574
15,16000.0,158.32582663664397,0.2694675464658801
16,17000.0,161.56174165592597,0.26693407198313773
17,18000.0,166.19294851949027,0.2670211201628564
18,19000.0,169.8693651823246,0.2658209768168993
19,20000.0,173.85228343900857,0.26533784340799565
20,21000.0,176.1017092864039,0.2624645337121476
21,22000.0,179.02680419272454,0.2608589046694954
22,23000.0,184.42484929215755,0.2629877127982403
23,24000.0,193.80811697566043,0.27072325418710486
24,25000.0,200.2964486293422,0.2743087668931181
25,26000.0,203.89705466476653,0.2739905710283258
26,27000.0,206.7483545067872,0.272799698728368
27,28000.0,211.16128985203852,0.273771784156452
28,29000.0,210.39426118552038,0.26819778573126846
29,30000.0,215.51907302578834,0.2702772044987289
30,31000.0,219.8414800752195,0.27137775932150665
31,32000.0,222.35597402807468,0.2703195499553778
32,33000.0,228.08728711812375,0.27321402017727986
33,34000.0,228.89731487856653,0.2702790531942725
34,35000.0,235.72566766189823,0.2744943057990855
35,36000.0,234.0103478588395,0.2688380393467576
36,37000.0,234.56979625520546,0.26596327157891614
37,38000.0,249.76015748894284,0.27959054014908535
38,39000.0,256.6198659911413,0.28371803115129185
39,40000.0,255.95845860268238,0.2795783484109371
40,41000.0,259.66574221622176,0.2802974300442992
41,42000.0,262.08668165644815,0.27967029979337116
42,43000.0,264.1901892729581,0.2787632439767941
43,44000.0,264.9909200866543,0.27655538613265745
44,45000.0,264.86667485379,0.2734767406705783
45,46000.0,270.75062960870287,0.2766363578762124
46,47000.0,268.8528226661015,0.27189503902659706
47,48000.0,272.5488825492963,0.27288138276191365
48,49000.0,272.8170416316421,0.27048035318051833
49,50000.0,275.42255618570715,0.2704497658806445
50,51000.0,276.264579379379,0.26873225556031743
51,52000.0,282.8942865844913,0.2726512757172445
52,53000.0,287.6280092626069,0.2747144119663061
53,54000.0,291.24819848992917,0.27571196360707656
54,55000.0,292.5269579885733,0.2745192116694118
55,56000.0,292.01674008576686,0.2717057491820301
56,57000.0,308.7709887812498,0.2848912071690887
57,58000.0,309.1745478623693,0.2829193458642832
58,59000.0,311.5862427210543,0.282823940785338
59,60000.0,312.0807007730044,0.2810245683509205
60,61000.0,316.468539618154,0.28275212269134226
61,62000.0,316.5336653903801,0.2806401076791526
62,63000.0,318.5767687776669,0.2803193960764504
63,64000.0,322.26555149344324,0.28145898222680465
64,65000.0,320.06451997070303,0.2774931398828528
65,66000.0,322.12744071485554,0.277271764619275
66,67000.0,329.71799697094383,0.28179416042705313
67,68000.0,333.413776741067,0.2829639098509122
68,69000.0,329.3789776133183,0.277617558477955
69,70000.0,332.11250267602935,0.2780250190723347
70,71000.0,333.1536522234328,0.2770343502103617
71,72000.0,334.09376594904955,0.27598748000362316
72,73000.0,336.01037866619816,0.2757694053585618
73,74000.0,341.09495935708776,0.27815083999112444
74,75000.0,343.8747157281787,0.2786475547877784
75,76000.0,348.29699989409687,0.2804735115444719
76,77000.0,347.2140478183118,0.2778834974992893
77,78000.0,350.04435113146116,0.278449966430579
78,79000.0,353.1010084144905,0.2792004086653009
79,80000.0,349.8893464004903,0.2750263460151443
80,81000.0,365.3165719961171,0.2854776359773604
81,82000.0,367.3681131307952,0.28542706588126354
82,83000.0,371.8642589015416,0.28727654547611486
83,84000.0,369.5671984686624,0.2838974482317116
84,85000.0,369.28290499123824,0.28210396752364947
85,86000.0,374.9671029715971,0.2848747493379103
86,87000.0,377.6524635207998,0.28535935303971044
87,88000.0,378.84081142998906,0.2847233594702127
88,89000.0,383.7224539709331,0.28686464490471186
89,90000.0,384.0339956112456,0.28559412373410414
90,91000.0,383.2516032710844,0.2835365713470027
91,92000.0,387.5546766541256,0.2852520312384575
92,93000.0,386.2441771474581,0.28284790958806966
93,94000.0,386.2087024697437,0.2814053949895155
94,95000.0,392.0643050210847,0.2842566014435501
95,96000.0,391.01287980127364,0.2821046636595808
96,97000.0,394.8584751266107,0.28349746992213626
97,98000.0,394.79907946493955,0.28209440970393185
98,99000.0,394.564572020664,0.2805877529242667

